Mid- and far-infrared properties of Spitzer Galactic bubbles revealed by the AKARI all-sky surveys

We have carried out a statistical study on the mid- and far-infrared (IR) properties of Galactic IR bubbles observed by Spitzer. Using the Spitzer 8 ${\mu}{\rm m}$ images, we estimated the radii and covering fractions of their shells, and categorized them into closed, broken and unclassified bubbles with our data analysis method. Then, using the AKARI all-sky images at wavelengths of 9, 18, 65, 90, 140 and 160 ${\mu}{\rm m}$, we obtained the spatial distributions and the luminosities of polycyclic aromatic hydrocarbon (PAH), warm and cold dust components by decomposing 6-band spectral energy distributions with model fitting. As a result, 180 sample bubbles show a wide range of the total IR luminosities corresponding to the bolometric luminosities of a single B-type star to many O-type stars. For all the bubbles, we investigated relationships between the radius, luminosities and luminosity ratios, and found that there are overall similarities in the IR properties among the bubbles regardless of their morphological types. In particular, they follow a power-law relation with an index of $\sim$3 between the total IR luminosity and radius, as expected from the conventional picture of the Str$\rm{\ddot{o}}$mgren sphere. The exceptions are large broken bubbles; they indicate higher total IR luminosities, lower fractional luminosities of the PAH emission, and dust heating sources located nearer to the shells. We discuss the implications of those differences for a massive star-formation scenario.

==> 00README.XXX.txt <==
nohypertex
